Online Production Validation in a HEP environment

Petabytes of data are to be processed and stored requiring millions of CPU-years in high energy particle (HEP) physics event simulation. This enormous demand is handled in worldwide distributed computing centers as part of the LHC computing grid. These significant resources require a high quality and efficient production and the early detection of potential errors. In this article we present novel monitoring techniques in a Grid environment to collect quality measures during job execution. This allows online assessment of data quality information to avoid configuration errors or inappropriate settings of simulation parameters and therefore is able to save time and resources.

==> img/consumptionsjson.json <==
{
 "meta": {
  "activities": [
   "digit", 
   "evgen", 
   "merge", 
   "reco", 
   "simul"
  ], 
  "end": "2013-01-01T23:59:00", 
  "sitesSort": "7", 
  "start": "2012-01-01T00:00:00", 
  "series": "All", 
  "timeRange": "daily", 
  "type": "cab", 
  "sites": [
   "All T3210"
  ], 
  "granularity": "Monthly", 
  "sortBy": "1"
 }, 
 "jobs": [
  {
   "SUM": 3189281444, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 579255967, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 14315480983, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 100484284472, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 7880362722, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 400624039, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 6160691200, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 61576510322, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 5715665932, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 216712254, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 5309862505, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 117010227185, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 3640170839, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 208143969, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 8942041468, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 160326590382, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 25905633909, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 162295969, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 10840224848, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 126363581457, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 42113724278, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 191630981, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 12633469696, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 117920054000, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 42556601144, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 199269804, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 9312228539, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 111027004192, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 30073024252, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 265599363, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 10178460482, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 123945441889, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 32149317851, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 184305268, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 10033640942, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 112440029582, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 30456421986, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 141358346, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 23484144177, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 104611793047, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 20131860885, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 148742236, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 32625779092, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 69830061795, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 21255054237, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 215379431, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 38249799903, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 84123919746, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 2158566289, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 4429501, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 3101574278, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 1356719934, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "simul"
  }
 ]
}

==> img/jobnumbersjson.json <==
{
 "meta": {
  "activities": [
   "digit", 
   "evgen", 
   "merge", 
   "reco", 
   "simul"
  ], 
  "end": "2013-01-01T23:59:00", 
  "sitesSort": "7", 
  "start": "2012-01-01T00:00:00", 
  "series": "All", 
  "timeRange": "daily", 
  "type": "t", 
  "sites": [
   "All T3210"
  ], 
  "granularity": "Monthly", 
  "sortBy": "1"
 }, 
 "jobs": [
  {
   "SUM": 422432, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 1164508, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 343714, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 4072987, 
   "S_DATE": "01-Jan-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 451899, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 862588, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 214716, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3191421, 
   "S_DATE": "01-Feb-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 374686, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 437479, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 306090, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 4670225, 
   "S_DATE": "01-Mar-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 208327, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 521972, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1108041, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 4184258, 
   "S_DATE": "01-Apr-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 793283, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 460037, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1658117, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3567838, 
   "S_DATE": "01-May-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 1116373, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 502181, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 2223289, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3672010, 
   "S_DATE": "01-Jun-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 1112498, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 473401, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1657988, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3929188, 
   "S_DATE": "01-Jul-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 777522, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 666170, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 2043666, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 4869034, 
   "S_DATE": "01-Aug-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 588617, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 474526, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1459125, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3783809, 
   "S_DATE": "01-Sep-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 825793, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 342941, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 3318475, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 2676555, 
   "S_DATE": "01-Oct-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 436829, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 383944, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1958827, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 2017813, 
   "S_DATE": "01-Nov-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 750734, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 627289, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 1372935, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 3795529, 
   "S_DATE": "01-Dec-12 00:00:00", 
   "S_ACTIVITY": "simul"
  }, 
  {
   "SUM": 36495, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "evgen"
  }, 
  {
   "SUM": 9035, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "merge"
  }, 
  {
   "SUM": 70272, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "reco"
  }, 
  {
   "SUM": 67432, 
   "S_DATE": "01-Jan-13 00:00:00", 
   "S_ACTIVITY": "simul"
  }
 ]
}
